Efficient Flicker-Free FEC Codes using Knuth's Balancing Algorithm for VLC

Visible light communication (VLC) provides a short-range optical wireless communication through light-emitting diode (LED) lighting. Light beam flickering and dimming are among the challenges to be addressed in VLC. Conventional methods for generating flicker-free codes in VLC are based on run-length limited codes that have poor error correction performance, use lookup tables which are memory consuming, and have low transmission rates. In this paper, we propose an efficient construction of flicker-free forward error correction codes to tackle the issue of flickering in VLC. Our simulation results show that by using polar codes and at a dimming ratio of 50%, the proposed system generates flicker-free codes without using lookup tables, while having lower complexity and higher transmission rates than the standard VLC methods. For an information block length of 256, the error correction performance of the proposed scheme is $1.8$ dB and $0.9$ dB better than that of the regular schemes at the bit error rate of $10^{-6}$ for a rate of 0.44 and 0.23, respectively.

==> img/Book1.csv <==
X,M,4B,8B,K1,K2,N
4,4,2,1,8,4,2
8,8,4,2,8,4,3
16,16,8,4,16,8,4
32,32,16,8,16,8,5
64,64,32,16,16,8,6
128,128,64,32,32,16,7
256,256,128,64,32,16,8
512,512,256,128,32,16,9
1024,1024,512,256,32,16,10
2048,2048,1024,512,32,16,11
4096,4096,2048,1024,32,16,12
8192,8192,4096,2048,64,32,13
16384,16384,8192,4096,64,32,14
32768,32768,16384,8192,64,32,15
65536,65536,32768,16384,64,32,16
131072,131072,65536,32768,64,32,17
262144,262144,131072,65536,64,32,18
524288,524288,262144,131072,64,32,19
1048576,1048576,524288,262144,64,32,20


==> img/RLLS.csv <==
LR,Turbo,Polar_Bat,Polar_MC,Polar_GA,LDPC
0,1,1,1,1,1
1,1,1,1,1,1
2,1,1,1,1,1
3,1,1,1,1,1
4,1,1,1,1,1
5,1,1,1,1,1
6,0.99009901,1,0.99009901,0.99009901,1
7,0.840336134,0.877192982,0.884955752,0.892857143,0.869565217
8,0.657894737,0.699300699,0.729927007,0.606060606,0.621118012
9,0.420168067,0.471698113,0.465116279,0.366300366,0.395256917
10,0.220750552,0.31152648,0.366300366,0.226244344,0.212314225
11,0.106044539,0.176678445,0.185185185,0.130378096,0.115207373
12,0.060240964,0.082781457,0.104384134,0.063897764,0.06514658
13,0.037878788,0.054083288,0.050505051,0.02820079,0.034258308
14,0.030553009,0.027144408,0.026281209,0.015810277,0.014110343
15,0.011813349,0.016025641,0.015830299,0.009193712,0.007783918
16,0.007744134,0.007437709,0.00929368,0.004747662,0.003855645
17,0.004608295,0.004687573,0.005391998,0.00279314,0.00227185
18,0.002382654,0.002752319,0.002512879,0.001383164,0.00092578
19,0.001342606,0.001585087,0.001584635,0.000829724,0.000493337
20,0.000966445,0.000707985,0.000727014,0.000400749,0.000196194
21,0.000564197,0.000405963,0.000316992,0.000186691,0.000109309
22,0.000398886,0.00022834,0.00022099,0.000128023,5.62E-05
23,0.000142112,0.000137199,0.00012928,5.76E-05,3.11E-05
24,9.22E-05,7.63E-05,7.05E-05,3.34E-05,1.34E-05


==> img/RLLS1.csv <==
R,F1,F2,F3,,,,
0,1,1,1,,,100,100
1,1,1,1,,,100,100
2,1,1,1,,,100,100
3,1,1,1,,,100,100
4,1,1,1,,,100,100
5,0.99009901,1,1,,,100,101
6,0.854700855,0.980392157,1,,,102,117
7,0.574712644,0.840336134,0.99009901,,,119,174
8,0.396825397,0.680272109,0.89285714,,,147,252
9,0.23364486,0.377358491,0.60240964,,,265,428
10,0.109289617,0.22675737,0.43668122,,,441,915
11,0.063411541,0.119474313,0.20449898,,,837,1577
12,0.037523452,0.060716454,0.11933174,,,1647,2665
13,0.016233766,0.029931158,0.06958942,,,3341,6160
14,0.006304375,0.016202203,0.03348962,,,6172,15862
15,0.003478503,0.006616382,0.0147167,,,15114,28748
16,0.001825384,0.00444563,0.00692281,,,22494,54783
17,0.000761655,0.002257795,0.00459053,,,44291,131293
18,0.000479425,0.00101148,0.00184179,,,98865,208583
19,0.000218185,0.000454711,0.00091794,,,219920,458327
20,0.000109867,0.000269428,0.00046941,,,371157,910192
,,,,,,0,0


==> img/rll.csv <==
R,F1,F2,F3
0,1,1,1
1,0.5,0.5,0.5
2,0.333333333,0.333333333,0.333333333
3,0.25,0.25,0.25
4,0.2,0.2,0.2
5,0.166112957,0.166666667,0.16666667
6,0.138696,0.142450142,0.14285714
7,0.115607,0.12300123,0.12484395
8,0.089127,0.103305785,0.10917031
9,0.065531,0.084175084,0.09259259
10,0.041563,0.05800464,0.07604563
11,0.023798,0.039478879,0.05837712
12,0.013443,0.023068051,0.04068348
13,0.00712,0.012898233,0.02421308
14,0.003719,0.007215528,0.01319609
15,0.001962,0.003767046,0.00680318
16,0.001004,0.001866473,0.00375728
17,0.000445,0.000932305,0.00208616
18,0.000227,0.000474764,0.00100459
19,0.000106,0.000249736,0.00051153
20,0.000053,0.000113041,0.00026048


==> img/run1.csv <==
L,KR1,KR0,KR12,KR02,KR13,KR03,KRR1,KRR0,KRR12,KRR02,KRR13,KRR03,,,,N=10000,,R0,R1
1,89,89,165,163,313,309,90,94,166,165,307,303,,,,,,93,91
2,53,89,97,163,173,302,59,90,102,173,169,311,,,,,,90,51
3,33,52,56,97,95,171,38,61,65,97,104,168,,,,,,53,32
4,19,30,30,51,51,95,20,35,36,63,58,93,,,,,,32,19
5,12,18,20,31,31,50,13,19,18,31,30,53,,,,,,20,13
6,9,13,12,18,20,30,10,11,17,19,21,30,,,,,,14,8
7,5,8,9,12,12,17,6,9,6,14,9,22,,,,,,8,7
8,4,6,7,8,11,12,5,4,6,8,7,10,,,,,,5,5
9,4,4,5,6,7,9,4,4,5,6,6,8,,,,,,4,4
10,3,3,4,4,5,7,3,4,5,5,6,5,,,,,,3,3
11,2,2,3,3,4,4,2,3,3,3,4,5,,,,,,2,3
12,2,2,3,2,3,2,2,2,3,2,3,3,,,,,,2,2
13,1,2,2,2,2,2,2,1,2,2,3,3,,,,,,1,2
14,1,2,1,1,2,2,2,2,2,2,2,2,,,,,,1,1
15,1,1,1,1,2,2,1,1,2,1,2,2,,,,,,2,1
16,1,1,1,1,1,1,1,1,2,2,1,2,,,,,,1,1
17,1,1,1,1,1,1,1,1,1,1,2,2,,,,,,1,1
18,1,1,1,1,1,1,1,1,1,1,2,1,,,,,,1,1
19,0,1,1,1,1,1,1,1,1,1,1,1,,,,,,0,1
20,0,0,1,1,1,1,1,1,1,1,1,1,,,,,,0,1
21,0,1,0,0,1,1,1,1,1,1,1,1,,,,,,0,0
22,0,0,1,0,1,0,1,1,1,0,1,1,,,,,,0,0
23,0,0,0,1,1,0,1,0,1,1,1,1,,,,,,0,1
24,0,0,0,1,0,0,1,1,1,1,1,1,,,,,,0,0
25,0,0,0,0,0,0,1,0,1,1,0,0,,,,,,0,0
26,0,0,0,0,1,0,0,0,0,0,0,0,,,,,,0,0
27,0,0,0,0,0,0,0,0,0,0,0,0,,,,,,0,1
28,0,0,0,0,0,0,1,0,0,0,0,0,,,,,,,

